Monte-Carlo radiation hydrodynamic simulations of line-driven disc winds: relaxing the isothermal approximation

Disc winds play a crucial role in many accreting astrophysical systems across all scales. In accreting white dwarfs (AWDs) and active galactic nuclei (AGN), radiation pressure on spectral lines is a promising wind-driving mechanism. However, the efficiency of line driving is extremely sensitive to the ionization state of the flow, making it difficult to construct a reliable physical picture of these winds. Recently, we presented the first radiation-hydrodynamic (RHD) simulations for AWDs that incorporated detailed, multi-dimensional ionization calculations via fully frequency-dependent radiative transfer, using the Sirocco code coupled to PLUTO. These simulations produced much weaker line-driven winds (Mdot_wind / Mdot_acc < 1e-5 for our adopted parameters) than earlier studies using more approximate treatments of ionization and radiative transfer (which yielded Mdot_wind / Mdot_acc ~ 1e-4). One remaining limitation of our work was the assumption of an isothermal outflow. Here, we relax this by adopting an ideal gas equation of state and explicitly solving for the multi-dimensional temperature structure of the flow. In the AWD setting, accounting for the thermal state of the wind does not change the overall conclusions drawn from the isothermal approximation. Our new simulations confirm the line-driving efficiency problem: the predicted outflows are too highly ionized, meaning they neither create optimal driving conditions nor reproduce the observed ultraviolet wind signatures. Possible solutions include wind clumping on sub-grid scales, a softer-than-expected spectral energy distribution, or additional driving mechanisms. With the physics now built into our simulations, we are well-equipped to also explore line-driven disc winds in AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
